Observations of compact sources in galaxy clusters using MUSTANG2

Compact sources can cause scatter in the scaling relationships between the amplitude of the thermal Sunyaev-Zel'dovich Effect (tSZE) in galaxy clusters and cluster mass. Estimates of the importance of this scatter vary - largely due to limited data on sources in clusters at the frequencies at which tSZE cluster surveys operate. In this paper we present 90 GHz compact source measurements from a sample of 30 clusters observed using the MUSTANG2 instrument on the Green Bank Telescope. We present simulations of how a source's flux density, spectral index, and angular separation from the cluster's center affect the measured tSZE in clusters detected by the Atacama Cosmology Telescope (ACT). By comparing the MUSTANG2 measurements with these simulations we calibrate an empirical relationship between 1.4 GHz flux densities from radio surveys and source contamination in ACT tSZE measurements. We find 3 per cent of the ACT clusters have more than a 20 per cent decrease in Compton-y but another 3 per cent have a 10 per cent increase in the Compton-y due to the matched filters used to find clusters. As sources affect the measured tSZE signal and hence the likelihood that a cluster will be detected, testing the level of source contamination in the tSZE signal using a tSZE selected catalog is inherently biased. We confirm this by comparing the ACT tSZE catalog with optically and X-ray selected cluster catalogs. There is a strong case for a large, high resolution survey of clusters to better characterize their source population.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> M2_src_SED.txt <==
#Sources, flux densities and clusters. Cross IDs are found with a search radius of the largest of 9 arcsec or the resolution of the survey. The 1.4 GHz flux densities are from FIRST (White et al. 1997) exceptthose marked?which are from NVSS (Condon et al. 1998); 28.5GHz data are from Coble et al. (2007); 8.5 and 4.9 GHz data are from Lin et al. (2009); the 74 MHz data is from the VLA Low-frequency Sky Survey(Cohen et al. 2007).
#################################################################################################################################################################################################################################################################################################################################
#Cluster           RA_deg    Dec_deg   S74      S74_err   S1.4     S1.4_err  S1.4_src  S4.9     S4.9_err  S8.5     S8.5_err  S28.5    S28.5_err S90.0    S90.0_err S90_int  S90ierr   S250     S250_err  S350     S350_err  S500     S500_err  SW1      SW1_err   SW2      SW2_err   SW3      SW3_err   SW4      SW4_err    alpha   
#                  J2000     J2000     mJy      mJy       mJy      mJy                 mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy       mJy      mJy              
MOO J0105+1323     16.393     13.385   -        -         0.000    0.240     NVSS      -        -         -        -         -        -         0.601    0.070     0.601    0.070     -        -         -        -         -        -         0.169    0.007     0.151    0.012     0.944    0.197     0.000    2.590       0.221  
ACT-CL J0326-0043  51.709    -0.730    -        -         1.390    0.144     FIRST     -        -         -        -         -        -         0.942    0.096     0.942    0.096     -        -         -        -         -        -         0.661    0.018     0.460    0.017     0.000    0.726     0.000    2.730      -0.093  
MOO J0448-1705     72.158    -17.094   -        -         4.300    0.240     NVSS      -        -         -        -         -        -         0.380    0.046     0.380    0.046     -        -         -        -         -        -         0.989    0.021     0.532    0.016     0.000    0.547     0.000    2.710      -0.583  
MOO J0448-1705     72.176    -17.082   -        -         0.000    0.240     NVSS      -        -         -        -         -        -         0.300    0.040     0.371    0.050     -        -         -        -         -        -         0.000    0.021     0.000    0.015     0.000    0.547     0.000    2.700       0.053  
MACS J0717.5+3745  109.404    37.739   -        -         6.460    0.144     FIRST     -        -         -        -         3.290    0.190     1.446    0.147     1.580    0.161     0.000    5.200     0.000    5.200     0.000    5.200     0.914    0.035     0.582    0.028     0.000    0.551     0.000    4.130      -0.338  
MACS J0717.5+3745  109.408    37.780   -        -         1.370    0.146     FIRST     -        -         -        -         -        -         0.246    0.040     0.246    0.040     0.000    5.200     0.000    5.200     0.000    5.200     0.197    0.009     0.131    0.013     0.000    0.355     0.000    4.570      -0.413  
MOO J1001+6619     150.369    66.324   -        -         7.380    0.240     NVSS      -        -         -        -         -        -         0.222    0.033     0.222    0.033     -        -         -        -         -        -         0.096    0.016     0.005    0.017     0.000    0.258     1.890    0.921      -0.842  
Zwicky 3146        155.915    4.186    -        -         2.040    0.151     FIRST     1.420    0.070     0.980    0.030     0.410    0.070     0.191    0.029     0.191    0.029     93.600   8.300     0.000    7.700     0.000    6.200     0.925    0.024     0.744    0.026     1.970    0.189     4.280    1.580      -0.569  
Zwicky 3146        155.911    4.185    -        -         0.000    0.151     FIRST     0.310    0.020     0.370    0.020     -        -         0.047    0.009     0.047    0.009     93.600   8.300     0.000    7.700     0.000    6.200     0.286    0.011     0.238    0.018     0.000    0.346     0.000    7.550      -0.280  
Zwicky 3146        155.926    4.184    -        -         0.000    0.151     FIRST     -        -         -        -         -        -         0.035    0.009     0.035    0.009     0.000    6.800     29.300   7.700     22.000   6.200     -        -         -        -         -        -         -        -          -0.351  
Zwicky 3146        155.939    4.179    -        -         89.210   0.151     FIRST     -        -         -        -         5.700    0.310     1.128    0.114     1.512    0.152     0.000    6.800     0.000    7.700     0.000    6.200     0.114    0.007     0.066    0.019     0.000    0.173     0.000    2.430      -0.979  
Zwicky 3146        155.906    4.154    -        -         27.130   0.155     FIRST     -        -         -        -         2.100    0.160     0.594    0.062     0.810    0.084     0.000    6.800     0.000    7.700     0.000    6.200     -        -         -        -         -        -         -        -          -0.843  
Zwicky 3146        155.939    4.195    -        -         6.060    0.249     FIRST     -        -         -        -         0.850    0.100     0.177    0.025     0.177    0.025     0.000    6.800     0.000    7.700     0.000    6.200     0.130    0.008     0.100    0.016     0.000    0.382     0.000    4.410      -0.849  
MOO J1052+0823     163.059    8.415    -        -         7.480    0.138     FIRST     -        -         -        -         -        -         0.505    0.055     0.505    0.055     -        -         -        -         -        -         0.480    0.026     0.368    0.025     0.000    0.700     0.000    3.190      -0.647  
MOO J1054+0505     163.747    5.019    -        -         5.810    0.143     FIRST     -        -         -        -         -        -         4.750    0.484     4.750    0.484     -        -         -        -         -        -         0.066    0.006     0.079    0.012     0.000    0.409     0.000    2.820      -0.048  
MOO J1054+0505     163.669    5.126    -        -         3.560    0.153     FIRST     -        -         -        -         -        -         0.575    0.095     0.575    0.095     -        -         -        -         -        -         0.081    0.007     0.043    0.013     0.000    0.672     0.000    3.580      -0.438  
MOO J1108+3242     167.222    32.751   -        -         2.630    0.108     FIRST     -        -         -        -         -        -         0.213    0.036     0.213    0.036     -        -         -        -         -        -         0.129    0.006     0.089    0.010     0.000    0.211     0.000    2.890      -0.604  
MOO J1110+6838     167.809    68.647   -        -         0.000    0.240     NVSS      -        -         -        -         -        -         0.249    0.037     0.249    0.037     -        -         -        -         -        -         0.170    0.006     0.111    0.008     0.000    0.580     0.000    1.540       0.008  
MOO J1142+1527     175.698    15.453   -        -         37.170   0.147     FIRST     -        -         -        -         -        -         0.669    0.075     0.669    0.075     -        -         -        -         -        -         0.199    0.008     0.192    0.013     0.000    0.350     0.000    3.850      -0.965  
MACS J1149.5+2223  177.344    22.390   -        -         6.230    0.147     FIRST     -        -         -        -         3.400    0.180     1.501    0.164     1.501    0.164     42.900   4.100     34.800   6.300     0.000    6.200     0.973    0.024     0.684    0.021     0.000    0.476     0.000    4.550      -0.342  
MACS J1149.5+2223  177.344    22.436   -        -         0.000    0.149     FIRST     -        -         -        -         -        -         0.689    0.379     0.689    0.379     0.000    4.100     0.000    6.300     0.000    6.200     -        -         -        -         -        -         -        -           0.000  
MOO J1322-0228     200.775   -2.455    -        -         0.000    0.152     FIRST     -        -         -        -         -        -         0.413    0.060     0.413    0.060     -        -         -        -         -        -         0.324    0.010     0.206    0.014     0.000    0.324     0.000    3.000       0.240  
RX J1347.5-1145    206.878   -11.753   1006.000 160.000   43.600   0.240     NVSS      -        -         -        -         9.930    0.230     3.310    0.337     3.310    0.337     0.000    6.000     0.000    15.600    0.000    9.000     0.623    0.016     0.409    0.015     0.000    0.430     0.000    1.700      -0.619  
MOO J1354+1329     208.731    13.493   -        -         8.930    0.151     FIRST     -        -         -        -         -        -         0.336    0.037     0.336    0.037     -        -         -        -         -        -         0.360    0.010     0.217    0.014     0.000    0.323     0.000    1.470      -0.788  
MOO J1506+5136     226.553    51.619   -        -         6.230    0.130     FIRST     -        -         -        -         -        -         2.754    0.277     2.754    0.277     -        -         -        -         -        -         0.349    0.009     0.200    0.008     0.000    0.449     0.000    2.100      -0.196  
MOO J1506+5136     226.605    51.614   -        -         35.160   0.133     FIRST     -        -         -        -         -        -         0.702    0.075     0.881    0.094     -        -         -        -         -        -         0.149    0.005     0.120    0.007     0.000    0.217     0.000    2.760      -0.885  
MOO J1506+5136     226.584    51.615   -        -         8.560    0.132     FIRST     -        -         -        -         -        -         0.512    0.061     0.512    0.061     -        -         -        -         -        -         0.091    0.004     0.071    0.007     0.283    0.102     0.000    1.870      -0.676  
MOO J1506+5136     226.482    51.607   -        -         10.160   0.129     FIRST     -        -         -        -         -        -         1.048    0.130     1.048    0.130     -        -         -        -         -        -         0.030    0.003     0.049    0.006     0.000    0.354     0.000    1.590      -0.546  
Abell 2052         229.186    7.020    -        -         3509.860 0.375     FIRST     897.600  2.900     691.000  2.700     -        -         52.534   5.254     52.534   5.254     36.100   7.000     27.700   8.500     27.800   5.900     8.720    0.185     4.630    0.090     2.240    0.136     4.400    0.782      -1.009  
MOO J1554-0447     238.559   -4.780    1310.000 170.000   89.030   0.240     NVSS      -        -         -        -         -        -         6.821    0.686     6.821    0.686     -        -         -        -         -        -         0.255    0.010     0.309    0.048     0.000    1.160     0.000    3.300      -0.617  
MOO J1554-0447     238.496   -4.797    -        -         0.000    0.240     NVSS      -        -         -        -         -        -         0.562    0.094     0.562    0.094     -        -         -        -         -        -         0.226    0.009     0.163    0.011     0.000    0.542     0.000    2.040       0.205  


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
